Accurate Small-Signal Modeling of Digitally Controlled Buck Converters with ADC-PWM Synchronization

Digital control has become increasingly widespread in modern power electronic converters. When acquiring feedback signals such as the inductor current, synchronizing the analog-to-digital converter (ADC) with the digital pulse-width modulator (DPWM) is commonly employed to accurately track their steady-state average. However, the small-signal implications of such synchronization have not been investigated. This paper presents an exact small-signal model for digitally controlled buck converters operating in forced continuous-conduction mode (FCCM) under constant-frequency current-mode control, explicitly accounting for DPWM-ADC synchronization. Using a sampled-data framework, the proposed model captures all sideband effects introduced by the sampling process, yielding precise predictions of both analog and digital loop gains, even at frequencies beyond the switching and sampling frequencies. Both asymmetrical and symmetrical carrier modulations are considered. Furthermore, the digital loop gain is derived in closed form using the modified z-transform, enabling low-complexity compensator design and stability assessment. Within this framework, the analog loop gain can be directly obtained from the digital loop gain, thereby eliminating the need for computationally intensive infinite series evaluations. The validity of the proposed model is confirmed through both simulation and experimental results.

==> Bibliography/unused.txt <==
@ARTICLE{PLL,
  author={Homayoun, Aliakbar and Razavi, Behzad},
  journal={IEEE Transactions on Circuits and Systems I: Regular Papers}, 
  title={On the Stability of Charge-Pump Phase-Locked Loops}, 
  year={2016},
  volume={63},
  number={6},
  pages={741-750},
  keywords={Phase locked loops;Charge pumps;Frequency modulation;Stability analysis;Circuit stability;Voltage-controlled oscillators;Integrated circuit modeling;Harmonic balance;linear time-variant;phase margin;PLL model;PLLs;sampling;stability;wideband},
  doi={10.1109/TCSI.2016.2537823}}

==> reading_list.txt <==
https://ieeexplore.ieee.org/document/9789996

Ruan Injection Points:
https://ieeexplore-ieee-org.wwwproxy1.library.unsw.edu.au/document/8477169

A Unified Frequency-Domain Model of Analog and Digital PWM DC–DC Converter Considering PWM Delay:
https://ieeexplore.ieee.org/document/10243040

Review of Small-Signal Modeling Methods Including Frequency-Coupling Dynamics of Power Converters
https://ieeexplore-ieee-org.wwwproxy1.library.unsw.edu.au/document/8410450

Multifrequency Modeling and Stability Analysis of Multisampled Three-Phase Grid-Connected Converters
https://ieeexplore-ieee-org.wwwproxy1.library.unsw.edu.au/document/10811750

Analysis of PWM nonlinearity in non-inverting buck-boost power converters
https://ieeexplore.ieee.org/document/4592538

Power Tips: How to Use Nyquist Plots to Assess System Stability
https://www.ti.com/document-viewer/lit/html/SSZTAE8
